Measurements of low-$p_{\rm T}$ electrons from semileptonic heavy-flavour hadron decays at mid-rapidity in pp and Pb-Pb collisions at $\mathbf{\sqrt{{\it s}_\mathrm{NN}}}$ = 2.76 TeV

Transverse-momentum ($p_{\rm T}$) differential yields of electrons from semileptonic heavy-flavour hadron decays have been measured in the most central (0-10%) and in semi-central (20-40%) Pb-Pb collisions at $\sqrt{s_{\rm NN}} = 2.76$ TeV. The corresponding production cross section in pp collisions has been measured at the same energy with substantially reduced systematic uncertainties with respect to previously published results. The modification of the yield in Pb-Pb collisions with respect to the expectation from an incoherent superposition of nucleon-nucleon collisions is quantified at mid-rapidity ($|y|$ $<$ 0.8) in the $p_{\rm T}$ interval 0.5-3 GeV/$c$ via the nuclear modification factor, $R_{\rm AA}$. This paper extends the $p_{\rm T}$ reach of the $R_{\rm AA}$ measurement towards significantly lower values with respect to a previous publication. In Pb-Pb collisions the $p_{\rm T}$-differential measurements of yields at low $p_{\rm T}$ are essential to investigate the scaling of heavy-flavour production with the number of binary nucleon-nucleon collisions. Heavy-quark hadronization, a collective expansion and even initial-state effects, such as the nuclear modification of the Parton Distribution Functions, are also expected to have a significant effect on the measured distribution.

==> HFERAALowpT.oldhepdata.txt <==
*author: ACHARYA
*reference:  # arXiv number
*reference:  # CDS number
*status:
*experiment:CERN-LHC-ALICE
*detector: ALICE
*inspireId:
*cdsId:
*reackey: heavy-ion collisions, electrons from heavy-flavour hadron decay, ALICE
*obskey: pp cross section, nuclear modification factor
*title: Measurements of low-$p_{\rm T}$ electrons from semileptonic heavy-flavour hadron decays at mid-rapidity in pp and Pb--Pb collisions at $\mathbf{\sqrt{{\it s}_\mathrm{NN}}}$ = 2.76 TeV
*comment: CERN-LHC.  The spectra and nuclear modification factor, $R_{\rm AA}$, of electron from heavy flavour hadron decays at mid-rapidity is measured in Pb--Pb collisions at 2.76 TeV with ALICE at the LHC in the transverse momentum intervals, $0.5<p_{\rm T}<3$ GeV/$c$ and in two collision centrality classes (0-10% and 20-40%). A new pp reference at the same collision energy is measured




*dataset:

*location: Figure 1

*dscomment: Cross section of electron from heavy-flavour hadron decays in pp collisions at 2.76 TeV; additional systematic uncertainty: ± 1.9% (normalization/luminosity uncertainty) not shown

*yheader:  1/2pi 1/pT d2sigma/dpTdy mb/(GeV/c^2)  +-(stat) +(systUncorr) - (systUncorr) 

*xheader: <pT> GeV/c +-(dx)

*data: x : y 

0.55 +0.05,-0.05; 0.0162090000  + 0.0026164000,-0.0026164000  (DSYS=+ 0.0037068000,-0.0037068000:systUncorr);

0.65 +0.05,-0.05; 0.0119950000  + 0.0014390000,-0.0014390000  (DSYS=+ 0.0026975000,-0.0026975000:systUncorr);

0.75 +0.05,-0.05; 0.0098659000  + 0.0012105000,-0.0012105000  (DSYS=+ 0.0009456900,-0.0009456900:systUncorr);

0.85 +0.05,-0.05; 0.0066689000  + 0.0009169300,-0.0009169300  (DSYS=+ 0.0006360900,-0.0006360900:systUncorr);

0.95 +0.05,-0.05; 0.0046857000  + 0.0005871400,-0.0005871400  (DSYS=+ 0.0004413900,-0.0004413900:systUncorr);

1.05 +0.05,-0.05; 0.0027434000  + 0.0004460800,-0.0004460800  (DSYS=+ 0.0002583000,-0.0002583000:systUncorr);

1.15 +0.05,-0.05; 0.0021587000  + 0.0003382000,-0.0003382000  (DSYS=+ 0.0002009300,-0.0002009300:systUncorr);

1.25 +0.05,-0.05; 0.0014530000  + 0.0002623700,-0.0002623700  (DSYS=+ 0.0001352200,-0.0001352200:systUncorr);

1.35 +0.05,-0.05; 0.0014470000  + 0.0002013000,-0.0002013000  (DSYS=+ 0.0001259300,-0.0001259300:systUncorr);

1.45 +0.05,-0.05; 0.0009019000  + 0.0001992000,-0.0001992000  (DSYS=+ 7.85010e-05,-7.85010e-05:systUncorr);

1.75 +0.25,-0.25; 0.0004828200  + 3.27520e-05,-3.27520e-05  (DSYS=+2.51380e-05,-2.51380e-05:systUncorr);

2.25 +0.25,-0.25; 0.0001559000  + 1.66670e-05,-1.66670e-05  (DSYS=+ 9.05930e-06,-9.05930e-06:systUncorr);

2.75 +0.25,-0.25; 6.32640e-05  + 8.48750e-06,-8.48750e-06  (DSYS=+ 4.18760e-06,-4.18760e-06:systUncorr);

*dataend:




*dataset:

*location: Figure 2

*dscomment: Spectra of electron from heavy-flavour hadron decays in 0-10% centrality class

*yheader: 1/2pi 1/pT d2N/dpTdy 1/(GeV/c^2) +-(stat) +(systUncorr) - (systUncorr) 

*xheader: <pT> GeV/c +-(dx)

*data: x : y 

0.6 +0.1,-0.1;    0.2413842  +0.006972467,-0.006972467  (DSYS=+0.08027618,-0.08027618:systUncorr);

0.8 +0.1,-0.1;    0.1249846  +0.00256893,-0.00256893  (DSYS=+0.02165569,-0.02165569:systUncorr);

1.0 +0.1,-0.1;    0.06574626   +0.00111809,-0.00111809  (DSYS=+0.006992776,-0.006992776:systUncorr);

1.2 +0.1,-0.1;    0.03320708  +0.0005716333,-0.0005716333  (DSYS=+0.003096754,-0.003096754:systUncorr);

1.4 +0.1,-0.1;    0.01745915  +0.0003106224,-0.0003106224  (DSYS=+0.001539087,-0.001539087:systUncorr);

1.75 +0.25,-0.25; 0.006963998  +9.15442e-05,-9.15442e-05  (DSYS=+0.0005204561,-0.0005204561:systUncorr);

2.25 +0.25,-0.25; 0.002018765  +2.97118e-05,-2.97118e-05  (DSYS=+0.0001485946,-0.0001485946:systUncorr);

2.75 +0.25,-0.25; 0.0006921689  +1.254118e-05,-1.254118e-05  (DSYS=+6.261007e-05,-6.261007e-05:systUncorr);

*dataend:





*dataset:

*location: Figure 2

*dscomment: Spectra of electron from heavy-flavour hadron decays in 20-40% centrality class

*yheader: 1/2pi 1/pT d2N/dpTdy 1/(GeV/c^2) +-(stat) +(systUncorr) - (systUncorr) 

*xheader: <pT> GeV/c +-(dx)

*data: x : y 

0.6 +0.1,-0.1;    0.08391804  +0.005350096,-0.005350096  (DSYS=+0.01655034,-0.01655034:systUncorr);

0.8 +0.1,-0.1;    0.04124555  +0.002039872,-0.002039872  (DSYS=+0.00418076,-0.00418076:systUncorr);

1.0 +0.1,-0.1;    0.01800977   +0.001105752,-0.001105752  (DSYS=+0.001980316,-0.001980316:systUncorr);

1.2 +0.1,-0.1;    0.01050213  +0.0004672664,-0.0004672664  (DSYS=+0.001083782,-0.001083782:systUncorr);

1.4 +0.1,-0.1;    0.005715034  +0.0002706566,-0.0002706566  (DSYS=+0.000512544,-0.000512544:systUncorr);

1.75 +0.25,-0.25; 0.002409169  +9.387962e-05,-9.387962e-05  (DSYS=+0.0001614912,-0.0001614912:systUncorr);

2.25 +0.25,-0.25; 0.0007728047  +2.824223e-05,-2.824223e-05  (DSYS=+6.28374e-05,-6.28374e-05:systUncorr);

2.75 +0.25,-0.25; 0.000278213  +1.313423e-05,-1.313423e-05  (DSYS=+1.981275e-05,-1.981275e-05:systUncorr);

*dataend:





*dataset:

*location: Figure 3 left

*dscomment: RAA of electron from heavy-flavour hadron decays in 0-10% centrality class

*yheader: RAA +-(stat) +(systUncorr) - (systUncorr) 

*xheader: <pT> GeV/c +-(dx)

*data: x : y 

0.6 +0.1,-0.1;    0.757  +0.083,-0.083  (DSYS=+0.302,-0.302:systUncorr);

0.8 +0.1,-0.1;    0.665  +0.064,-0.064  (DSYS=+0.132,-0.132:systUncorr);

1.0 +0.1,-0.1;    0.79   +0.083,-0.083  (DSYS=+0.113,-0.113:systUncorr);

1.2 +0.1,-0.1;    0.788  +0.093,-0.093  (DSYS=+0.105,-0.105:systUncorr);

1.4 +0.1,-0.1;    0.633  +0.076,-0.076  (DSYS=+0.079,-0.079:systUncorr);

1.75 +0.25,-0.25; 0.620  +0.043,-0.043  (DSYS=+0.058,-0.058:systUncorr);

2.25 +0.25,-0.25; 0.546  +0.057,-0.057  (DSYS=+0.052,-0.052:systUncorr);

2.75 +0.25,-0.25; 0.459  +0.060,-0.060  (DSYS=+0.052,-0.052:systUncorr);

3.5  +0.5,-0.5;   0.387  +0.039,-0.039  (DSYS=+0.056,-0.056:systUncorr);

4.5  +0.5,-0.5;   0.372  +0.044,-0.044  (DSYS=+0.114,-0.114:systUncorr);

5.5  +0.5,-0.5;   0.364  +0.029,-0.029  (DSYS=+0.081,-0.081:systUncorr);

6.6  +0.5,-0.5;   0.335  +0.036,-0.036  (DSYS=+0.073,-0.073:systUncorr);

7.5  +0.5,-0.5;   0.261  +0.041,-0.041  (DSYS=+0.065,-0.065:systUncorr);

9.0  +1.0,-1.0;   0.260  +0.035,-0.035  (DSYS=+0.059,-0.059:systUncorr);

11.0 +1.0,-1.0;   0.284  +0.048,-0.048  (DSYS=+0.075,-0.075:systUncorr);

13.0 +1.0,-1.0;   0.438  +0.070,-0.070  (DSYS=+0.088,-0.088:systUncorr);

15.0 +1.0,-1.0;   0.403  +0.078,-0.078  (DSYS=+0.079,-0.079:systUncorr);

17.0 +1.0,-1.0;   0.437  +0.133,-0.133  (DSYS=+0.093,-0.093:systUncorr);







*dataend:






*dataset:

*location: Figure 3 right

*dscomment: RAA of electron from heavy-flavour hadron decays in 20-40% centrality class

*yheader: RAA +-(stat) +(systUncorr) - (systUncorr) 

*xheader: <pT> GeV/c +-(dx)

*data: x : y 

0.6 +0.1,-0.1;    0.865  +0.110,-0.110  (DSYS=+0.258,-0.258:systUncorr);

0.8 +0.1,-0.1;    0.721  +0.076,-0.076  (DSYS=+0.102,-0.102:systUncorr);

1.0 +0.1,-0.1;    0.713  +0.086,-0.086  (DSYS=+0.104,-0.104:systUncorr);

1.2 +0.1,-0.1;    0.820  +0.103,-0.103  (DSYS=+0.115,-0.115:systUncorr);

1.4 +0.1,-0.1;    0.681  +0.088,-0.088  (DSYS=+0.086,-0.086:systUncorr);

1.75 +0.25,-0.25; 0.705  +0.055,-0.055  (DSYS=+0.061,-0.061:systUncorr);

2.25 +0.25,-0.25; 0.690  +0.076,-0.076  (DSYS=+0.070,-0.070:systUncorr);

2.75 +0.25,-0.25; 0.611  +0.083,-0.083  (DSYS=+0.060,-0.060:systUncorr);

3.5  +0.5,-0.5;   0.480  +0.053,-0.053  (DSYS=+0.070,-0.070:systUncorr);

4.5  +0.5,-0.5;   0.446  +0.059,-0.059  (DSYS=+0.140,-0.140:systUncorr);

5.5  +0.5,-0.5;   0.425  +0.050,-0.050  (DSYS=+0.100,-0.100:systUncorr);

6.6  +0.5,-0.5;   0.455  +0.063,-0.063  (DSYS=+0.100,-0.100:systUncorr);

7.5  +0.5,-0.5;   0.372  +0.071,-0.071  (DSYS=+0.093,-0.093:systUncorr);

9.0  +1.0,-1.0;   0.392  +0.054,-0.054  (DSYS=+0.093,-0.093:systUncorr);

11.0 +1.0,-1.0;   0.393  +0.068,-0.068  (DSYS=+0.110,-0.110:systUncorr);

13.0 +1.0,-1.0;   0.535  +0.093,-0.093  (DSYS=+0.110,-0.110:systUncorr);

15.0 +1.0,-1.0;   0.717  +0.128,-0.128  (DSYS=+0.142,-0.142:systUncorr);

17.0 +1.0,-1.0;   0.899  +0.201,-0.201  (DSYS=+0.195,-0.195:systUncorr);



*dataend:





*E




